Magnetic Activity Cycles in the Exoplanet Host Star epsilon Eridani

The active K2 dwarf epsilon Eri has been extensively characterized, both as a young solar analog and more recently as an exoplanet host star. As one of the nearest and brightest stars in the sky, it provides an unparalleled opportunity to constrain stellar dynamo theory beyond the Sun. We confirm and document the 3 year magnetic activity cycle in epsilon Eri originally reported by Hatzes and coworkers, and we examine the archival data from previous observations spanning 45 years. The data show coexisting 3 year and 13 year periods leading into a broad activity minimum that resembles a Maunder minimum-like state, followed by the resurgence of a coherent 3 year cycle. The nearly continuous activity record suggests the simultaneous operation of two stellar dynamos with cycle periods of 2.95+/-0.03 years and 12.7+/-0.3 years, which by analogy with the solar case suggests a revised identification of the dynamo mechanisms that are responsible for the so-called "active" and "inactive" sequences as proposed by Bohm-Vitense. Finally, based on the observed properties of epsilon Eri we argue that the rotational history of the Sun is what makes it an outlier in the context of magnetic cycles observed in other stars (as also suggested by its Li depletion), and that a Jovian-mass companion cannot be the universal explanation for the solar peculiarities.

==> tab1.txt <==
Title: Journal of SMARTS Observations for epsilon Eri
Authors: T. S. Metcalfe et al.
Table: 1
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label          Explanations
--------------------------------------------------------------------------------
   1- 11 A11    --      DATE           Date of observation
  13- 14 I2     h       UTh            Universal Time of observation (hour)
  16- 17 I2     min     UTm            Universal Time of observation (minute)
  19- 20 I2     s       UTs            Universal Time of observation (second)
  22- 31 F10.5  d       BJD(2450000+)  Barycentric Julian Date of observation
  33- 38 F6.4   --      S(MWO)         measured Mount Wilson S-index
  40- 48 F6.4   --    e_S(MWO)         uncertainty in Mount Wilson S-index
--------------------------------------------------------------------------------
2007 Aug 22 08 37 02 4334.86078 0.5213 0.0023
2007 Aug 22 08 37 56 4334.86141 0.5097 0.0022
2007 Sep 17 07 11 59 4360.80377 0.5517 0.0027
2007 Sep 17 07 13 03 4360.80451 0.5474 0.0027
2007 Oct 08 07 51 16 4381.83230 0.5354 0.0021
2007 Oct 08 07 53 28 4381.83383 0.5498 0.0020
2007 Oct 25 03 50 35 4398.66577 0.5421 0.0017
2007 Oct 25 03 52 49 4398.66732 0.5299 0.0020
2007 Dec 12 02 25 59 4446.60645 0.5602 0.0015
2007 Dec 12 02 28 13 4446.60800 0.5743 0.0016
2007 Dec 20 06 08 27 4454.76051 0.5509 0.0017
2007 Dec 20 06 10 41 4454.76206 0.5383 0.0020
2008 Jan 03 02 01 24 4468.58805 0.5740 0.0016
2008 Jan 03 02 03 18 4468.58937 0.5675 0.0015
2008 Feb 29 01 06 20 4525.54498 0.5170 0.0024
2008 Feb 29 01 07 34 4525.54583 0.5054 0.0024
2008 Mar 17 00 01 35 4542.49871 0.4615 0.0021
2008 Mar 17 00 02 49 4542.49956 0.4649 0.0024
2008 Jul 09 09 30 20 4656.89418 0.4698 0.0038
2008 Jul 09 09 31 34 4656.89503 0.4657 0.0038
2008 Jul 27 09 36 41 4674.90003 0.5161 0.0027
2008 Jul 27 09 37 55 4674.90088 0.5127 0.0027
2008 Jul 27 09 39 09 4674.90174 0.5144 0.0027
2008 Aug 08 08 14 46 4686.84416 0.4753 0.0049
2008 Aug 08 08 16 00 4686.84502 0.4911 0.0064
2008 Aug 18 10 05 14 4696.92175 0.4422 0.0018
2008 Aug 18 10 06 28 4696.92261 0.4399 0.0017
2008 Sep 07 05 48 54 4716.74537 0.4525 0.0060
2008 Sep 07 05 50 08 4716.74623 0.4688 0.0029
2008 Sep 15 06 25 08 4724.77113 0.4634 0.0020
2008 Sep 15 06 26 22 4724.77199 0.4604 0.0020
2008 Sep 25 05 08 51 4734.71882 0.4396 0.0018
2008 Sep 25 05 10 05 4734.71968 0.4430 0.0018
2008 Oct 04 05 39 08 4743.74037 0.4288 0.0026
2008 Oct 04 05 40 22 4743.74122 0.4363 0.0026
2008 Oct 12 05 37 24 4751.73953 0.4681 0.0050
2008 Oct 12 05 38 37 4751.74038 0.4657 0.0052
2008 Oct 25 06 23 37 4764.77205 0.5247 0.0159
2008 Oct 25 06 24 51 4764.77291 0.4274 0.0085
2008 Nov 02 07 06 32 4772.80199 0.4799 0.0031
2008 Nov 02 07 07 46 4772.80285 0.5108 0.0033
2008 Nov 10 05 37 51 4780.74045 0.4464 0.0020
2008 Nov 10 05 39 05 4780.74130 0.4558 0.0020
2008 Nov 26 06 30 29 4796.77678 0.4713 0.0027
2008 Nov 26 06 31 42 4796.77763 0.4737 0.0027
2008 Dec 02 04 34 49 4802.69628 0.4392 0.0021
2008 Dec 02 04 36 03 4802.69714 0.4329 0.0021
2008 Dec 10 01 06 35 4810.55136 0.4552 0.0046
2008 Dec 10 01 07 49 4810.55222 0.4456 0.0071
2009 Jan 13 03 18 41 4844.64089 0.4327 0.0020
2009 Jan 13 03 19 55 4844.64175 0.4310 0.0019
2009 Jan 20 02 31 57 4851.60786 0.4137 0.0024
2009 Jan 20 02 33 11 4851.60872 0.4178 0.0025
2009 Jan 31 02 45 28 4862.61629 0.4327 0.0020
2009 Jan 31 02 46 42 4862.61715 0.4254 0.0020
2009 Feb 08 01 34 25 4870.56624 0.4655 0.0021
2009 Feb 08 01 35 39 4870.56710 0.4519 0.0020
2009 Mar 28 23 49 25 4919.48951 0.4767 0.0043
2009 Mar 28 23 50 39 4919.49036 0.4586 0.0024
2009 Jul 01 10 03 32 5013.91665 0.5200 0.0025
2009 Jul 01 10 04 46 5013.91751 0.5155 0.0027
2009 Aug 28 07 19 32 5071.80750 0.5136 0.0023
2009 Aug 28 07 20 46 5071.80835 0.5121 0.0027
2009 Sep 27 07 00 06 5101.79619 0.5792 0.0027
2009 Sep 27 07 01 22 5101.79707 0.5707 0.0028
2009 Oct 17 05 08 16 5121.71948 0.4986 0.0030
2009 Oct 17 05 09 30 5121.72034 0.4916 0.0030
2009 Nov 03 05 31 51 5138.73625 0.5710 0.0036
2009 Nov 03 05 33 05 5138.73710 0.5670 0.0032
2009 Nov 03 05 34 28 5138.73806 0.5624 0.0036
2009 Nov 08 02 32 20 5143.61161 0.5069 0.0024
2009 Nov 08 02 33 33 5143.61246 0.4971 0.0024
2009 Nov 27 02 31 27 5162.61077 0.5497 0.0024
2009 Nov 27 02 32 41 5162.61163 0.5592 0.0025
2009 Dec 18 04 42 19 5183.70078 0.5807 0.0033
2009 Dec 18 04 43 33 5183.70163 0.5944 0.0032
2009 Dec 24 04 33 04 5189.69400 0.5532 0.0032
2009 Dec 24 04 34 18 5189.69486 0.5559 0.0031
2009 Dec 24 04 36 07 5189.69612 0.5502 0.0038
2010 Jan 09 03 43 50 5205.65868 0.6342 0.0028
2010 Jan 09 03 45 04 5205.65954 0.6392 0.0028
2010 Feb 26 01 29 54 5253.56154 0.5974 0.0076
2010 Feb 26 01 31 08 5253.56240 0.6209 0.0075
2010 Mar 21 23 47 25 5277.48855 0.6373 0.0029
2010 Mar 21 23 48 39 5277.48941 0.6298 0.0030
2010 Mar 21 23 50 03 5277.49038 0.6285 0.0030
2010 Aug 09 10 05 13 5417.92090 0.5800 0.0028
2010 Aug 09 10 06 27 5417.92176 0.5806 0.0026
2010 Aug 26 07 04 31 5434.79687 0.5639 0.0058
2010 Aug 26 07 05 46 5434.79774 0.5539 0.0059
2010 Aug 26 07 07 15 5434.79877 0.5675 0.0054
2010 Sep 16 06 19 23 5455.76716 0.5674 0.0050
2010 Sep 16 06 20 37 5455.76802 0.5662 0.0055
2010 Sep 21 07 45 46 5460.82750 0.5768 0.0054
2010 Sep 21 07 47 00 5460.82836 0.5676 0.0053
2010 Oct 15 07 07 37 5484.80228 0.5304 0.0024
2010 Oct 20 03 44 13 5489.66119 0.5487 0.0029
2010 Oct 20 03 45 27 5489.66205 0.5353 0.0028
2010 Nov 26 04 34 25 5526.69619 0.6010 0.0029
2010 Nov 26 04 35 39 5526.69704 0.5999 0.0030
2010 Dec 13 05 41 53 5543.74241 0.4972 0.0031
2010 Dec 13 05 43 07 5543.74326 0.4843 0.0025
2010 Dec 31 03 01 03 5561.62965 0.5582 0.0099
2010 Dec 31 03 02 17 5561.63050 0.5112 0.0111
2011 Jan 08 03 28 43 5569.64827 0.5704 0.0030
2011 Jan 08 03 29 57 5569.64913 0.5492 0.0028
2011 Jan 30 03 25 41 5591.64433 0.5673 0.0067
2011 Jan 30 03 26 55 5591.64519 0.5520 0.0058
2011 Feb 26 00 42 39 5618.52875 0.5410 0.0068
2011 Feb 26 00 43 53 5618.52960 0.5237 0.0058
2011 Mar 09 00 41 04 5629.52675 0.5690 0.0033
2011 Mar 09 00 42 18 5629.52761 0.5662 0.0028
2011 Jul 20 09 47 19 5762.90675 0.4732 0.0056
2011 Jul 20 09 48 33 5762.90761 0.4827 0.0050
2011 Sep 01 08 21 44 5805.85096 0.4406 0.0038
2011 Sep 01 08 22 58 5805.85182 0.4442 0.0037
2011 Sep 18 07 54 44 5822.83350 0.4520 0.0030
2011 Sep 18 07 55 58 5822.83436 0.4542 0.0033
2011 Oct 22 07 49 41 5856.83171 0.4010 0.0066
2011 Oct 22 07 50 55 5856.83257 0.4276 0.0061
2011 Nov 14 06 25 34 5879.77356 0.4517 0.0024
2011 Nov 14 06 26 48 5879.77441 0.4486 0.0024
2011 Dec 04 03 03 34 5899.63286 0.4001 0.0020
2011 Dec 05 02 45 36 5900.62034 0.4231 0.0021
2011 Dec 05 02 46 50 5900.62120 0.4212 0.0021
2011 Dec 14 03 04 15 5909.63290 0.3987 0.0020
2011 Dec 14 03 05 29 5909.63376 0.3916 0.0019
2011 Dec 23 02 35 50 5918.61267 0.4203 0.0039
2011 Dec 23 02 37 04 5918.61353 0.4240 0.0049
2012 Jan 14 04 11 35 5940.67758 0.4219 0.0021
2012 Jan 14 04 12 49 5940.67844 0.4243 0.0021
2012 Jan 28 02 34 39 5954.60909 0.4097 0.0032
2012 Jan 28 02 35 53 5954.60994 0.4111 0.0031
2012 Jul 09 10 28 07 6117.93430 0.4836 0.0023
2012 Jul 09 10 29 22 6117.93517 0.4877 0.0023
2012 Aug 09 09 18 52 6148.88876 0.5407 0.0033
2012 Aug 09 09 20 07 6148.88963 0.5278 0.0032
2012 Sep 03 08 59 35 6173.87748 0.5024 0.0031
2012 Sep 03 09 00 50 6173.87835 0.5111 0.0031
2012 Oct 13 07 16 28 6213.80837 0.5753 0.0042
2012 Oct 13 07 17 42 6213.80923 0.5738 0.0040

